Eclipse timing variations in the WD+dM eclipsing binary RR Cae

We present the binary model and the eclipse timing variations of the eclipsing binary RR Cae, which consists of a white dwarf eclipsed by an M-type dwarf companion. The multi-wavelength optical photometry from the Transiting Exoplanet Survey Satellite (TESS), the 0.6-m PROMPT-8 telescope, and the 0.7-m Thai Robotic Telescope at Spring Brook Observatory, combined with archive H-alpha radial velocities from the Very Large Telescope (VLT) are analysed. From the data, the physical parameters of the system are obtained along with 430 new times of minima. The TESS light curves in 2018 and 2020 show out-of-eclipse variations, which might be caused by a large spot on the secondary component. The light travel time effect models due to the gravitational interaction of one or two circumbinary objects are adopted to fit the cyclic variations in the RR Cae's O-C curve. The fitting solution of the O-C curve with one circumbinary object model shows a periodic variation with a period of $16.6\pm0.2$ yr and an amplitude of $14\pm1$ s, which can be caused by a planet with a minimum mass of $3.4\pm0.2$ M$_{Jup}$. When we consider the model with two circumbinary objects, the O-C curve shows cyclic variations with periods of $15.0\pm0.5$ yr and $39\pm5$ yr and amplitudes of $12\pm1$ s and $20\pm5$ s, respectively, corresponding to minimum masses of $3.0\pm0.3$ M$_{Jup}$ and $2.7\pm0.7$ M$_{Jup}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
